RBPBind: Quantitative prediction of Protein-RNA Interactions

Summary: We introduce RBPBind, a web-based tool for the quantitative prediction of RNA-protein interactions. Given a user-specified RNA and a protein selected from a set of several common RNA-binding proteins, RBPBind computes the binding curve and effective binding constant of the reaction in question. The server also computes the probability that, at a given concentration of protein, a protein molecule will bind to any particular nucleotide along the RNA. The software for RBPBind is adapted from the Vienna RNA package, whose source code has been modified to accommodate the effects of single stranded RNA binding proteins. RBPBind thus fully incorporates the effect of RNA secondary structure on protein-RNA interactions. Availability: Our web server is available at http://bioserv.mps.ohio-state.edu/RBPBind

==> RBPBind_arXiv_S1_1.txt <==
%auto-ignore																									
Table  S1.1																									
"Human proteins tested in RNAcompete experiments,"																									
ranked by selectiveness.																									
																									
																									
Proportion of k-mers falling in range	"(1,0.1)"	"(0.1,.01)"	"(.01,.001)"	<.001																					
																									
SRSF10_3_A	0.013183	0.022033	0.003479	0.961303		"Distribution of affinities of all 16,384 7-mers relative"																			
SRSF10_3	0.01471	0.020386	0.004395	0.96051		to the affinity of the most favored k-mer. We rank proteins by																			
RALY_A	0.015991	0.042053	0.01178	0.930176		"selectivity, which we quantify by the proportion of k-mers"																			
RALY	0.018555	0.041443	0.012695	0.927307		whose affinity is < .001 that of the most favored k-mer.																			
CPEB2	0.018677	0.050171	0.011597	0.919555																					
CPEB2_A	0.031555	0.043274	0.007873	0.917297																					
PCBP1_1_A	0.067504	0.052368	0.007263	0.872863																					
PCBP1_1	0.062377	0.059753	0.008361	0.869506																					
RBM4_1_A	0.023132	0.105957	0.035156	0.835754																					
RBM4_1	0.025085	0.108277	0.034973	0.831665																					
KHDRBS2	0.06958	0.088257	0.020324	0.821838																					
KHDRBS2_A	0.076233	0.087952	0.020325	0.81549																					
SRSF1_6_A	0.05426	0.122132	0.019958	0.803649																					
SRSF1_6	0.060608	0.119628	0.020996	0.798767																					
HuR_5_B	0.043945	0.13153	0.039063	0.785462																					
HuR_5_A	0.043029	0.143372	0.043091	0.770508																					
SART3_A	0.075378	0.169189	0.02832	0.727113																					
HuR_1_A	0.095153	0.156128	0.022156	0.726562																					
SART3	0.058533	0.180908	0.03418	0.726378																					
HuR_1	0.099914	0.15094	0.023864	0.72528																					
YBX1_1_A	0.043091	0.199524	0.046326	0.71106																					
RBMS3_2	0.10437	0.162231	0.022461	0.710938																					
YBX1_1	0.058045	0.191894	0.039368	0.710694																					
RBMS3_2_A	0.11792	0.150757	0.02179	0.709533																					
FXR2_A	0.224244	0.088989	0.009277	0.67749																					
FXR2	0.22638	0.091431	0.010376	0.671813																					
ZC3H14	0.167053	0.160584	0.016846	0.655517																					
HNRNPCL1_A	0.021301	0.238525	0.085876	0.654297																					
ZC3H14_A	0.208374	0.128906	0.014832	0.647888																					
HNRNPCL1	0.026123	0.253662	0.075683	0.644531																					
SRSF1_5	0.139587	0.207275	0.027099	0.626036																					
SRSF1_5_A	0.126892	0.221314	0.031616	0.620178																					
U2AF2_B	0.039734	0.285217	0.093505	0.581542																					
U2AF2_A	0.030578	0.283509	0.110657	0.575256																					
QKI	0.17334	0.228882	0.027771	0.570007																					
SRSF10_2_A	0.243835	0.173095	0.019959	0.56311																					
QKI_A	0.122924	0.276001	0.038025	0.56305																					
SRSF10_2	0.246704	0.194092	0.021057	0.538147																					
PABPC1	0.099121	0.330994	0.054627	0.515259																					
CPEB4	0.049377	0.324585	0.111572	0.514465																					
PABPC1_A	0.136841	0.307129	0.042847	0.513183																					
CPEB4_A	0.041748	0.323303	0.122437	0.512512																					
HuR_4	0.06128	0.312622	0.114197	0.511902																					
HuR_2_A	0.098388	0.309082	0.081726	0.510619																					
HuR_2	0.100525	0.312683	0.07843	0.508362																					
HuR_4_A	0.048645	0.304626	0.138428	0.5083																					
ZC3H10	0.033874	0.316711	0.1474	0.502013																					
ZC3H10_A	0.030091	0.314453	0.155396	0.500061																					
MBNL1	0.110656	0.332703	0.061645	0.494995																					
DAZAP1	0.228394	0.24353	0.033874	0.494202																					
DAZAP1_A	0.231811	0.244384	0.030884	0.49292																					
SAMD4A	0.024292	0.366821	0.117493	0.491394																					
SAMD4A_A	0.050415	0.379639	0.080627	0.489319																					
TIA1_2_A	0.160583	0.309082	0.052246	0.478089																					
TIA1_2	0.167053	0.306518	0.04895	0.477478																					
HNRPLL_3	0.180603	0.307007	0.045593	0.466797																					
MBNL1_A	0.130249	0.341614	0.062378	0.465759																					
HNRPLL_3_A	0.177612	0.314209	0.045898	0.46228																					
SRSF10_4	0.178711	0.325562	0.043762	0.451965																					
PCBP2	0.301758	0.23352	0.022583	0.442138																					
SRSF10_4_A	0.193909	0.32373	0.040832	0.441528																					
PCBP2_A	0.371948	0.177979	0.016602	0.433472																					
MSI1_1_A	0.091858	0.419373	0.087769	0.401001																					
MSI1_1	0.102233	0.426819	0.078858	0.392089																					
HNRNPC	0.05658	0.502014	0.090881	0.350524																					
HNRNPL_2	0.173828	0.412292	0.066711	0.347168																					
HNRNPL_2_A	0.213684	0.386169	0.055359	0.344787																					
HNRNPC_A	0.058044	0.506836	0.092774	0.342345																					
PTBP1_2	0.361938	0.27008	0.030335	0.337646																					
PTBP1_2_A	0.400634	0.238098	0.02478	0.336486																					
RBM4_2	0.060852	0.448242	0.165833	0.325074																					
RBM4_2_A	0.062866	0.454041	0.159973	0.323119																					
HNRNPA2B1_A	0.292114	0.342407	0.043213	0.322266																					
HNRNPA2B1	0.308228	0.335937	0.040467	0.315368																					
SRSF7	0.236389	0.401856	0.049072	0.312683																					
RBMS3_1_A	0.227417	0.410096	0.051026	0.311462																					
RBMS3_1	0.213867	0.423096	0.058899	0.304138																					
SRSF7_A	0.21106	0.431152	0.054565	0.303223																					
KHDRBS1_1_A	0.174072	0.474243	0.052857	0.298828																					
RBFOX1_A	0.012207	0.337769	0.353271	0.296752																					
KHDRBS1_1	0.17157	0.47876	0.053467	0.296204																					
RBFOX1	0.013488	0.368408	0.324951	0.293151																					
RBM41_A	0.256897	0.410828	0.039551	0.292724																					
SRSF1_4	0.177918	0.46997	0.067749	0.284363																					
RBM41	0.24768	0.42749	0.041565	0.283264																					
SRSF1_4_A	0.16394	0.483398	0.070068	0.282593																					
BRUNOL5	0.23059	0.436097	0.059326	0.273987																					
BRUNOL5_A	0.217103	0.450501	0.060058	0.272338																					
RBMS1	0.371216	0.332886	0.029786	0.266112																					
RBMS1_A	0.420227	0.295166	0.027222	0.257384																					
HNRNPA1_A	0.233337	0.448548	0.062073	0.256042																					
RBM24	0.17688	0.491516	0.075561	0.256042																					
HNRNPA1	0.275757	0.413879	0.055969	0.254394																					
SRSF1_3	0.176026	0.510315	0.06488	0.24878																					
SRSF1_3_A	0.152649	0.529236	0.070617	0.247497																					
SRSF1_2	0.158142	0.516907	0.078796	0.246155																					
RBM24_A	0.178772	0.498474	0.078369	0.244384																					
SRSF1_2_A	0.152587	0.525146	0.078308	0.243957																					
PTBP1_1_A	0.479492	0.257812	0.022094	0.2406																					
PTBP1_1	0.438171	0.295777	0.028382	0.237671																					
RBM5_2	0.417786	0.319824	0.035828	0.226562																					
RBM5_2_A	0.424805	0.31604	0.032898	0.226257																					
HNRNPK_A	0.535705	0.227478	0.020936	0.215881																					
HNRNPK	0.514892	0.247864	0.0224	0.214844																					
A1CF	0.101257	0.585998	0.098145	0.214599																					
A1CF_A	0.126037	0.578796	0.087708	0.207458																					
ENOX1_A	0.591614	0.19397	0.017701	0.196716																					
ENOX1	0.594665	0.195007	0.016235	0.194091																					
FMR1_2	0.593811	0.21997	0.018982	0.167236																					
FMR1_2_A	0.582946	0.232239	0.019226	0.165588																					
SNRPA	0.212463	0.582214	0.041504	0.163818																					
RBM46_A	0.442932	0.36438	0.030517	0.16217																					
SNRPA_A	0.169922	0.620544	0.048584	0.16095																					
RBM46	0.457519	0.3573	0.028686	0.156493																					
RBM45	0.229736	0.561096	0.053955	0.155212																					
SRSF9_1	0.508179	0.313904	0.023865	0.154052																					
SRSF9_1_A	0.461609	0.359803	0.025817	0.15277																					
BRUNOL6	0.530884	0.292602	0.026062	0.150451																					
BRUNOL6_A	0.514283	0.309937	0.025756	0.150023																					
RBM45_A	0.228272	0.569458	0.055603	0.146666																					
ZCRB1	0.128357	0.65625	0.07434	0.141052																					
MSI1_2_A	0.169189	0.603577	0.086731	0.140502																					
ZCRB1_A	0.125244	0.664246	0.072021	0.138488																					
MSI1_2	0.198913	0.59137	0.07782	0.131897																					
BRUNOL4_A	0.401795	0.431701	0.042115	0.12439																					
BRUNOL4	0.432739	0.406921	0.038879	0.12146																					
RBM42	0.381164	0.473938	0.032349	0.112548																					
RBM42_A	0.31012	0.544433	0.034851	0.110595																					
IGF2BP3	0.671326	0.206726	0.013855	0.108093																					
SRSF9_2	0.658265	0.217224	0.016723	0.107788																					
IGF2BP3_A	0.651001	0.227723	0.014649	0.106628																					
SRSF9_2_A	0.634644	0.247193	0.017884	0.100281																					
HuR_3	0.238098	0.599976	0.063293	0.098633																					
SRSF1_1_A	0.199585	0.651978	0.049865	0.098572																					
SRSF1_1	0.236938	0.619751	0.045349	0.097962																					
HuR_3_A	0.183167	0.635986	0.083313	0.097534																					
LIN28A_2_A	0.616455	0.276062	0.019471	0.088012																					
LIN28A_2	0.647522	0.250366	0.017029	0.085083																					
YBX1_2	0.174927	0.701477	0.040283	0.083312																					
YBX1_2_A	0.141907	0.732482	0.043457	0.082152																					
G3BP2_A	0.67749	0.227783	0.014404	0.080322																					
SNRNP70_A	0.669311	0.240662	0.010864	0.079163																					
G3BP2	0.714111	0.194885	0.012756	0.078247																					
TARDBP	0.363098	0.520264	0.039612	0.077026																					
TARDBP_A	0.387573	0.502197	0.035278	0.074951																					
SNRNP70	0.648072	0.26709	0.016174	0.068664																					
TIA1_1_A	0.761719	0.167419	0.009094	0.061767																					
TIA1_1	0.781128	0.152404	0.007751	0.058715																					
HNRNPH2	0.035949	0.651245	0.265259	0.047545																					
HNRNPH2_A	0.032043	0.632507	0.290039	0.04541																					
RBM8A_A	0.848633	0.100586	0.006469	0.044311																					
RBM8A	0.862243	0.088624	0.007081	0.042053																					
RBM6_A	0.848023	0.106567	0.005921	0.039489																					
RBM5_1_A	0.81366	0.141418	0.007507	0.037414																					
RBM5_1	0.780762	0.175232	0.007934	0.036071																					
RBM6	0.837402	0.119629	0.007568	0.0354																					
ANKHD1	0.020874	0.873108	0.072388	0.03363																					
ANKHD1_A	0.025818	0.875428	0.065308	0.033447																					
STAR-PAP_A	0.957519	0.01709	0.000915	0.024475																					
IGF2BP2_A	0.913391	0.059754	0.002808	0.024048																					
STAR-PAP	0.958496	0.016846	0.000793	0.023865																					
PABPC5_A	0.943237	0.031495	0.001892	0.023376																					
IGF2BP2	0.894959	0.079345	0.002624	0.023071																					
MATR3_A	0.936462	0.038819	0.002014	0.022705																					
PABPN1_A	0.59021	0.374084	0.01355	0.022155																					
PABPC4	0.188659	0.772095	0.017517	0.021728																					
PABPC4_A	0.230713	0.729858	0.017883	0.021546																					
PABPC5	0.942749	0.033935	0.002258	0.021057																					
MATR3	0.937683	0.039734	0.001953	0.02063																					
ESRP2_A	0.733215	0.241028	0.006836	0.018921																					
PABPN1	0.640808	0.328064	0.012207	0.01892																					
HNRNPA1L2_A	0.795715	0.180725	0.00531	0.018249																					
KHDRBS3_B	0.523315	0.44635	0.012268	0.018066																					
HNRNPA1L2	0.791321	0.185608	0.00586	0.017211																					
KHDRBS3_A	0.57544	0.396728	0.011108	0.016724																					
ESRP2	0.675538	0.301331	0.007385	0.015747																					
HNRNPL_1	0.971131	0.013977	0.000732	0.01416																					
HNRNPL_1_A	0.967224	0.018372	0.000915	0.013489																					
SRSF10_1	0.673401	0.306763	0.006775	0.013061																					
FXR1	0.890381	0.094299	0.002441	0.012878																					
SRSF10_1_A	0.726074	0.25592	0.005799	0.012207																					
FXR1_A	0.872315	0.112976	0.003601	0.011108																					
FUS_A	0.982789	0.009399	0.001098	0.006714																					
PABPC3_A	0.825867	0.163819	0.003907	0.006408																					
RBM28_A	0.953979	0.03833	0.001404	0.006287																					
RBM28	0.954529	0.038025	0.00122	0.006225																					
FUS	0.982117	0.011169	0.000732	0.005981																					
PABPC3	0.806457	0.184205	0.003479	0.005859																					
LIN28A_1	0.94281	0.052612	0.000671	0.003906																					
LIN28A_1_A	0.926941	0.06897	0.000854	0.003235																					
YBX2_A	0.943054	0.053101	0.000854	0.002991																					
SRSF2	0.889283	0.106872	0.001221	0.002624																					
SRSF2_A	0.901977	0.094361	0.001159	0.002502																					
YBX2	0.948426	0.048645	0.000854	0.002075																					
RBM3	0.985107	0.012695	0.000183	0.002014																					
RBM3_A	0.985535	0.012207	0.000305	0.001953																					
SFPQ	0.993774	0.004638	0.000122	0.001465																					
SFPQ_A	0.994019	0.004638	0.000122	0.001221																					
CNOT4_2_A	0.085266	0.910827	0.003296	0.00061																					
CNOT4_2	0.073853	0.921448	0.00415	0.000549																					
PPRC1	0.989563	0.009827	0.000122	0.000488																					
PPRC1_A	0.987671	0.011657	0.000305	0.000366																					
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									


==> RBPBind_arXiv_S1_2.txt <==
%auto-ignore																									
																									
Table S1.2																									
RNAs and their with effective dissociation constants used to calibrate RNAcompete data.																									
																									
																									
	Oligo name	Sequence	Kd (nM)																						
HuR	Cox2	UAUUAAUUUAAUUAUUUAAUAAUAUUUAUAUUAAA	13.6																						
	IL-beta	UAUUUAUUUAUUUAUUUGUUUGUUUGUUUUAUU	0.12																						
	IL-2	UAUUUAUUUAAAUAUUUAAAUUUUAUAUUUAUU	9.5																						
	IL-4	AUAUUUUAAUUUAUGAGUUUUUGAUAGCUUUAUUUUUUAAGUAUUUAUAUAUUUAUAA	3.21																						
	IL-8	UAUUUAUUAUUUAUGUAUUUAUUUAA	1.09																						
	TNFalpha	AUUAUUUAUUAUUUAUUUAUUAUUUAUUUAUUUA	0.35																						
	TNFalpha42	UGUGAUUAUUUAUUAUUUAUUUAUUAUUUAUUUAUUUACAGA	0.84																						
	TNFalpha45	UGUGAUGAUUAUUUAUUAUUUAUUUAUUAUUUAUUUAUUUACAGA	3.25																						
	TNFalpha_mut	AUUAUUUAUUAUUUAUUUAUUAAAUAUUUAUUUA	6.82																						
	(AUUU)3A	AUUUAUUUAUUUA	1.4																						
	(AUUU)4A	AUUUAUUUAUUUAUUUA	2.09																						
	(AUUU)5A	AUUUAUUUAUUUAUUUAUUUA	0.4																						
	(CUUU)4C	CUUUCUUUCUUUCUUUC	0.96																						
																									
																									
U2AF2	(none given)	UUUUUUUUU	1320																						
	-	UUUUUUUUUUUUU	350																						
	-	UUUUUUUUUUUUUUUUUUUU	370																						
	-	UUUUAAAA	17900																						
	-	UUUUAAAAUUUU	7100																						
	-	UUUUAAAAAAAAUUUU	16400																						
																									
RBFOX1	wt	UGCAUGU	0.49																						
	CUCwt	CUCUGCAUGU	0.59																						
	U1A	AGCAUGU	2.83																						
	U1C	CGCAUGU	3.6																						
	C3U	UGUAUGU	165.3																						
	G2A	UACAUGU	206.6																						
	U5C	UGCACGU	2.89																						
	G6A	UGCAUAU	10644.2																						
																									
KHDRBS3	SRE-4wt	GGUUCUAUAAAAAUUUUCACUAUCCUAUUAACAGUUCC	16.3																						
	SRE-7wt	AUCGUGGUGGGCGGUUAAUUUGGAUUUCUUGAGCUUAUGGCUUUUAAUAUGGG	30.3																						
	SRE-7m1	AUCUUGUUCUCCGCUUAAUUUGGAUUUCUUGAGCUUAUGGCUUUUAAUAUGGG	45.2																						
	SRE-7m2	AUCGUAAUAAACAAUUAAUUUGGAUUUCUUGAGCUUAUGGCUUUUAAUAUGGG	14.5																						
	SRE-7d9	GGUUAAUUUGGAUUUCUUGAGCUUAUGGCUUUUAAUAUGG	22.3																						
	SRE-7d9m2	GGUUccUUUGGAUUUCUUGAGCUUAUGGCUUUUAAUAUGG	400																						
	SRE-7d9m3	GGUUAAUCUGGAUUUCUUGAGCUUAUGGCUUUUccUAUGG	400																						
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									


==> RBPBind_arXiv_S1_3.txt <==
%auto-ignore																									
																									
Table S1.3																									
Results when all human protein datasets from RNAcompete experiments are fit to experimental effective dissociation constants																									
for all four of our final proteins. The goodness of fit is evaluated using least squares.																									
"Relative Kds from HuR, RBFOX1, U2AF2 and KHDRBS3 are respectively 1st, 3rd, 19th and 33rd, out of 202 datasets,"																									
at explaining the results of experiments in which they were used.																									
																									
																									
																									
HuR	1/202		RBFOX1	3/202		U2AF2	19/202		KHDRBS3	33/202															
																									
Fitting of all RNAcompete			Fitting of all RNAcompete			Fitting of all RNAcompete			Fitting of all RNAcompete																
datasets to experimental			datasets to experimental			datasets to experimental			datasets to experimental																
effective dissociation			effective dissociation			effective dissociation			effective dissociation																
constants for HuR			constants for RBFOX1			constants for U2AF2			constants for KHDRBS3																
HuR_5_B	5.21001		ENOX1_B	8.27281		RALY_A	1.02027		DAZAP1_B	4.86974															
ZC3H14_B	5.26357		QKI_B	12.3439		HuR_4_A	1.15173		A1CF_A	4.8883			"Columns represent least squares scores,"												
ZC3H14_A	5.39806		RBFOX1_A	17.595		RALY_B	1.24524		KHDRBS2_A	5.25713			sorted from smallest to largest.												
HuR_1_A	5.53073		RBFOX1_B	19.8422		HuR_4_B	1.30703		A1CF_B	5.31164															
HuR_4_B	5.60431		KHDRBS1_1_A	24.6704		HNRNPCL1_A	1.38353		PABPC1_B	5.33587															
HuR_2_B	5.63905		G3BP2_A	28.8307		CPEB4_A	1.54699		MSI1_1_B	5.45814															
HuR_2_A	5.71415		G3BP2_B	29.627		RBM41_B	1.5712		SART3_B	5.62372															
RBM24_A	5.75193		RBM46_A	31.6217		CPEB4_B	1.57854		KHDRBS1_1_A	5.62605															
BRUNOL6_A	5.89539		RBM6_B	32.7831		HNRNPCL1_B	1.59767		RBM46_B	5.72975															
HuR_5_A	5.89598		RBM8A_B	34.2331		HuR_1_A	1.86822		HNRNPA2B1_A	5.77661															
HuR_4_A	5.90302		RBM5_1_A	35.4533		BRUNOL5_B	1.91874		KHDRBS2_B	5.8011															
HuR_1_B	5.94998		HNRNPK_A	35.5088		RBM24_B	2.01675		PABPC1_A	5.84432															
HuR_3_B	6.64356		SRSF9_2_B	36.3134		HuR_2_A	2.24579		MSI1_2_B	5.89849															
U2AF2_B	6.66059		U2AF2_A	36.774		HNRNPC_A	2.24615		HNRNPA1_A	5.9478															
HuR_3_A	6.7445		ENOX1_A	37.2439		HuR_5_A	2.39211		ZCRB1_A	6.02158															
U2AF2_A	6.93977		RBM42_A	38.5597		BRUNOL5_A	2.39819		MSI1_1_A	6.07192															
BRUNOL4_B	7.03075		RBM6_A	38.8164		U2AF2_A	2.42856		DAZAP1_A	6.1127															
RBM24_B	7.1276		FMR1_2_B	41.3752		HuR_5_B	2.48489		ZCRB1_B	6.15687															
BRUNOL4_A	7.52561		HNRNPC_B	41.3903		U2AF2_B	2.4898		RBM46_A	6.21416															
FUS_A	7.68706		KHDRBS3_A	41.4926		HNRNPC_B	2.84529		HNRNPA1_B	6.26948															
SFPQ_B	7.69271		ANKHD1_A	41.9933		ZC3H14_A	2.85847		CPEB4_B	6.47558															
PPRC1_A	7.71467		KHDRBS3_B	42.54		HuR_2_B	2.94528		RBMS1_B	6.47725															
CPEB4_B	7.7533		HNRNPC_A	42.6018		HuR_3_A	3.01271		BRUNOL4_B	6.48945															
SRSF2_B	7.84506		SNRNP70_A	43.0009		MBNL1_B	3.10006		KHDRBS1_1_B	6.52341															
RBFOX1_B	7.84833		RBM42_B	43.286		RBM24_A	3.18215		BRUNOL6_B	6.57015															
TIA1_2_B	7.90309		RBM8A_A	43.3158		RBM41_A	3.28997		PABPC4_A	6.60339															
TIA1_1_B	7.94367		PPRC1_A	43.8135		PTBP1_2_A	3.30881		RBMS3_2_A	6.62234															
RBFOX1_A	7.98661		SNRNP70_B	43.9524		TIA1_2_A	3.33951		TIA1_2_B	6.66039															
RBM28_B	7.98811		PABPN1_B	44.0417		HuR_1_B	3.48372		MSI1_2_A	6.70233															
RBM4_1_A	8.02426		CPEB4_A	44.2422		PTBP1_2_B	3.66029		RBMS3_2_B	6.73247															
TIA1_2_A	8.03053		PPRC1_B	44.3178		HuR_3_B	3.73288		HuR_5_B	6.80633															
TIA1_1_A	8.0386		YBX2_B	45.1719		SNRPA_B	3.82853		HuR_1_B	6.83681															
YBX1_2_B	8.04816		MSI1_2_B	45.1871		ZC3H14_B	3.99357		KHDRBS3_A	6.86583															
PPRC1_B	8.11297		SNRPA_A	45.3222		TIA1_2_B	4.22913		RBMS3_1_B	6.88668															
MATR3_A	8.21537		ESRP2_A	45.6243		PTBP1_1_A	4.69749		SRSF1_6_A	6.90385															
CPEB4_A	8.22515		U2AF2_B	45.6267		PCBP2_B	5.13253		HuR_4_B	6.99886															
MATR3_B	8.2498		ANKHD1_B	45.6846		PTBP1_1_B	5.38985		HNRNPL_2_B	7.00502															
RBM4_1_B	8.28349		PABPC3_A	46.0588		ANKHD1_A	5.46673		PABPC4_B	7.0245															
RBM4_2_A	8.35354		PABPN1_A	46.4059		QKI_B	5.61998		CPEB4_A	7.15486															
FUS_B	8.44872		RBM4_2_A	46.7094		TIA1_1_A	5.81816		HNRNPA2B1_B	7.20532															
PTBP1_1_A	8.45716		SRSF1_5_B	46.7854		SNRNP70_A	6.22097		RBMS3_1_A	7.22445															
HNRNPC_A	8.54793		BRUNOL6_A	46.8393		SNRPA_A	6.46088		TIA1_1_B	7.26756															
PTBP1_2_A	8.61045		SRSF10_4_B	46.9605		RBM6_A	6.61956		HuR_3_B	7.26786															
HNRNPC_B	8.61511		SAMD4A_A	47.7249		TIA1_1_B	6.85242		KHDRBS3_B	7.28616															
SAMD4A_A	8.62374		HNRNPA1_A	48.2093		BRUNOL4_A	8.00804		HuR_2_B	7.28735															
YBX1_2_A	8.63565		FUS_A	48.2611		PCBP2_A	8.35538		HNRNPH2_B	7.32397															
PTBP1_2_B	8.79057		RBM5_2_A	48.3139		BRUNOL4_B	9.01365		BRUNOL5_B	7.33486															
PCBP1_1_B	8.8038		CNOT4_2_A	48.5975		CPEB2_B	9.0983		HNRNPH2_A	7.34243															
YBX1_1_B	8.83117		FUS_B	48.7192		RBM42_B	9.17251		HuR_1_A	7.34519															
SRSF10_3_A	8.84087		MSI1_2_A	49.1038		FUS_A	9.26385		BRUNOL4_A	7.35111															
SRSF7_B	8.89008		CNOT4_2_B	49.287		BRUNOL6_A	9.3269		SRSF10_2_A	7.37543															
SRSF1_6_B	8.90318		HNRNPA1_B	49.5991		SNRNP70_B	9.518		HNRNPCL1_B	7.42176															
PTBP1_1_B	8.91413		SFPQ_B	49.9936		ESRP2_A	11.0948		PABPC3_B	7.47731															
YBX1_1_A	8.92341		YBX2_A	50.216		RBM42_A	11.2624		PABPN1_A	7.48002															
STAR-PAP_A	9.01604		SFPQ_A	50.3442		FUS_B	11.3072		SART3_A	7.50047															
SRSF10_1_B	9.12698		MATR3_B	50.5609		RBM6_B	11.4611		HNRNPA1L2_B	7.60004															
STAR-PAP_B	9.20003		HNRNPCL1_A	50.596		MATR3_A	11.7633		TIA1_2_A	7.614															
QKI_B	9.23307		TARDBP_A	50.7246		FXR2_B	12.3549		HNRNPA1L2_A	7.63207															
SRSF1_5_A	9.23526		YBX1_1_A	50.7532		HNRPLL_3_A	12.3549		IGF2BP2_A	7.65055															
SRSF1_6_A	9.26208		CPEB4_B	50.7603		HNRPLL_3_B	12.3549		HNRNPC_B	7.73339															
RBM28_A	9.33033		RBM28_B	50.8212		PCBP1_1_B	12.3549		PABPC3_A	7.74475															
HNRNPA1L2_B	9.38676		SRSF1_5_A	50.9238		RBM4_1_A	12.3549		IGF2BP2_B	7.75418															
PCBP2_B	9.41091		MATR3_A	51.0853		RBM4_1_B	12.3549		TIA1_1_A	7.75726															
HNRNPCL1_A	9.42383		RBM45_B	51.0935		RBM4_2_A	12.3549		LIN28A_1_A	7.77457															
PCBP2_A	9.80663		SRSF7_B	51.3071		RBMS1_B	12.3549		HuR_3_A	7.79422															
HNRNPCL1_B	9.84995		RBM28_A	51.3509		RBMS3_2_A	12.3549		HNRNPL_2_A	7.81773															
LIN28A_1_B	9.86789		SRSF2_B	51.4871		RBMS3_2_B	12.3549		LIN28A_2_B	7.8595															
HNRNPA1L2_A	9.88027		PABPC3_B	51.6286		SAMD4A_A	12.3549		RBM5_2_B	7.90497															
SRSF2_A	9.88205		TARDBP_B	51.636		SRSF10_3_A	12.3549		LIN28A_1_B	7.92967															
FXR2_B	9.99077		PABPC4_A	51.8176		SRSF10_3_B	12.3549		HNRNPCL1_A	7.93677															
SRSF9_2_B	10.1617		YBX1_2_A	51.8485		SRSF1_5_B	12.3549		RBM5_2_A	7.94096															
HNRNPH2_B	10.2075		BRUNOL6_B	51.9992		SRSF1_6_B	12.3549		RALY_B	7.96633															
SAMD4A_B	10.281		FXR1_A	52.0445		SRSF7_B	12.3549		PABPN1_B	7.98504															
SRSF10_2_B	10.3051		KHDRBS2_A	52.1041		YBX1_1_A	12.3549		PABPC5_B	8.04327															
SRSF7_A	10.3391		MSI1_1_B	52.142		YBX1_1_B	12.3549		LIN28A_2_A	8.04848															
LIN28A_2_B	10.5379		BRUNOL5_B	52.44		RBFOX1_B	12.7997		RBM3_B	8.10917															
RBM3_B	10.5659		MBNL1_B	52.4627		RBM5_1_A	12.9495		RBM3_A	8.14977															
QKI_A	10.5768		ZC3H10_B	52.5407		MATR3_B	12.9712		RALY_A	8.15883															
HNRNPH2_A	10.5966		MSI1_1_A	52.6092		MSI1_1_B	13.0144		ESRP2_B	8.17219															
ESRP2_B	10.662		SRSF2_A	52.6331		PPRC1_A	13.244		SRSF1_1_A	8.17544															
SFPQ_A	10.7047		FXR1_B	52.7735		PPRC1_B	13.317		BRUNOL5_A	8.18675															
LIN28A_1_A	10.731		ESRP2_B	52.8885		FXR1_A	13.5895		SRSF10_3_B	8.22378															
RBM3_A	10.7509		HNRPLL_3_A	53.1137		ANKHD1_B	13.9512		PABPC5_A	8.22657															
HNRNPL_1_A	10.9575		A1CF_A	53.1313		RBFOX1_A	14.1573		SRSF10_3_A	8.23116															
HNRNPL_1_B	11.1562		HNRNPCL1_B	53.1477		BRUNOL6_B	14.3128		RBMS1_A	8.31057															
IGF2BP2_A	11.2138		RBM3_A	53.3112		RBM5_1_B	14.3865		HuR_2_A	8.38834															
IGF2BP2_B	11.2609		SRSF1_2_B	53.6393		MBNL1_A	14.5745		HuR_5_A	8.39258															
SRSF10_3_B	11.2642		CPEB2_A	53.6622		RBM28_A	14.7961		HNRNPL_1_A	8.41369															
FXR2_A	11.4637		CPEB2_B	53.6622		STAR-PAP_A	16.6185		CNOT4_2_A	8.45286															
SRSF1_1_B	11.5412		FXR2_A	53.6622		LIN28A_1_A	17.6256		FMR1_2_A	8.46283															
SRSF1_1_A	11.7179		KHDRBS2_B	53.6622		HNRNPH2_A	17.947		RBM45_A	8.49382															
SRSF1_5_B	11.7397		PCBP1_1_A	53.6622		SRSF7_A	18.0148		HNRPLL_3_B	8.53728															
PABPC5_B	11.8909		PCBP1_1_B	53.6622		IGF2BP2_A	18.1596		HuR_4_A	8.55843															
PABPC5_A	11.9222		RALY_A	53.6622		SRSF1_5_A	18.2092		HNRNPC_A	8.55997															
SRSF10_1_A	12.0548		RALY_B	53.6622		RBM28_B	18.3677		QKI_A	8.56959															
RBM5_1_A	12.3825		RBM4_1_A	53.6622		LIN28A_1_B	18.4176		SRSF2_A	8.58318															
RBM5_1_B	12.6202		RBM4_1_B	53.6622		SRSF2_A	18.4448		SRSF1_6_B	8.61577															
ENOX1_B	12.6916		SART3_A	53.6622		RBMS1_A	18.6228		CPEB2_A	8.64659															
RBM45_A	12.7214		SART3_B	53.6622		HNRNPA1L2_B	18.9226		CPEB2_B	8.65789															
YBX2_B	12.7562		SRSF10_3_A	53.6622		HNRNPL_2_B	18.9573		BRUNOL6_A	8.66693															
CNOT4_2_A	12.8001		SRSF10_3_B	53.6622		HNRNPA1L2_A	19.0399		HNRNPL_1_B	8.67															
ENOX1_A	12.8253		SRSF1_6_A	53.6622		CPEB2_A	19.2105		SRSF2_B	8.6739															
CNOT4_2_B	13.0441		SRSF1_6_B	53.6622		SRSF1_6_A	19.3779		U2AF2_B	8.75343															
PCBP1_1_A	13.2829		YBX1_1_B	53.6622		MSI1_1_A	19.5369		ESRP2_A	8.768															
SART3_A	13.9882		MBNL1_A	53.6734		IGF2BP2_B	19.8519		FMR1_2_B	8.77782															
ANKHD1_A	14.0213		PABPC5_A	53.724		STAR-PAP_B	19.8807		SRSF9_2_A	8.80244															
ANKHD1_B	14.335		HNRNPK_B	53.7424		SFPQ_A	19.895		RBM24_B	8.8324															
SART3_B	15.2426		BRUNOL5_A	53.8508		SRSF10_1_B	20.0179		SRSF1_1_B	8.93531															
HNRPLL_3_B	15.3028		RBM3_B	53.9296		LIN28A_2_A	20.3153		CNOT4_2_B	8.94326															
RALY_A	15.4514		HNRNPA1L2_B	54.0431		SAMD4A_B	21.2218		RBM5_1_B	8.97506															
ZC3H10_B	15.7451		SRSF10_1_B	54.1504		RBM4_2_B	22.478		SRSF1_2_A	9.03264															
MBNL1_A	15.7684		PABPC5_B	54.3071		MSI1_2_A	23.2756		RBM5_1_A	9.03416															
G3BP2_B	15.874		HNRNPA2B1_B	54.3482		CNOT4_2_B	23.4299		STAR-PAP_A	9.07459															
LIN28A_2_A	16.0887		RBM4_2_B	54.6429		SRSF1_1_B	23.7733		FXR1_A	9.07672															
PABPC3_B	16.108		IGF2BP2_A	54.7112		FXR2_A	23.8232		SRSF9_2_B	9.10295															
SNRNP70_B	16.1948		SRSF7_A	54.7508		SRSF2_B	24.0654		FXR1_B	9.10814															
MSI1_2_A	16.3304		HNRNPA1L2_A	55.0597		YBX2_B	24.4214		STAR-PAP_B	9.14602															
RBM41_A	16.4488		STAR-PAP_A	55.1303		SRSF10_1_A	24.4397		IGF2BP3_A	9.27263															
MSI1_2_B	16.7443		KHDRBS1_1_B	55.5618		HNRNPH2_B	24.7261		SFPQ_A	9.31853															
G3BP2_A	16.9369		HNRNPL_1_A	55.6288		HNRNPL_1_A	25.0509		SFPQ_B	9.3569															
HNRPLL_3_A	17.0421		RBM24_B	55.9129		HNRNPL_1_B	25.2887		RBM45_B	9.3608															
SNRNP70_A	17.2757		STAR-PAP_B	56.4307		PCBP1_1_A	25.4537		SRSF10_1_B	9.40586															
RALY_B	17.3473		LIN28A_1_B	56.4872		IGF2BP3_A	26.9185		RBM28_B	9.41247															
RBM4_2_B	17.5479		LIN28A_1_A	56.4934		ENOX1_B	27.1972		RBM28_A	9.43077															
MSI1_1_B	17.5753		IGF2BP2_B	56.6343		SRSF10_2_A	27.8461		SRSF1_3_A	9.44654															
YBX2_A	18.1158		RBM24_A	56.9626		G3BP2_B	28.4318		YBX2_B	9.48281															
PABPN1_B	19.0406		PABPC4_B	56.9946		G3BP2_A	28.8965		SRSF1_2_B	9.52747															
MSI1_1_A	20.0288		LIN28A_2_A	57.0744		LIN28A_2_B	29.2791		YBX2_A	9.55443															
SNRPA_A	20.8443		YBX1_2_B	57.3177		YBX2_A	29.5926		IGF2BP3_B	9.59309															
HNRNPA2B1_B	20.9003		IGF2BP3_A	57.6007		ENOX1_A	30.0223		FUS_A	9.59638															
ZC3H10_A	21.1576		HNRNPL_1_B	57.7926		CNOT4_2_A	30.2642		SRSF1_4_A	9.61754															
RBM41_B	21.1654		HNRNPH2_B	58.5394		MSI1_2_B	31.4966		PCBP2_B	9.62472															
ESRP2_A	21.4181		HNRNPH2_A	58.583		ZC3H10_B	33.1542		ZC3H14_A	9.75783															
HNRNPA1_A	21.5726		PTBP1_1_A	59.464		YBX1_2_B	34.0968		FUS_B	9.77457															
RBM5_2_A	22.2964		QKI_A	59.4755		TARDBP_B	36.8983		QKI_B	9.77484															
HNRNPA1_B	22.9678		HuR_3_B	59.4929		ZC3H10_A	37.2847		TARDBP_A	9.86485															
PABPC1_B	23.1103		SAMD4A_B	59.8565		SRSF10_2_B	38.2345		SRSF9_1_A	9.89407															
SRSF1_2_B	23.2059		ZCRB1_A	60.1856		PABPC3_B	38.4041		TARDBP_B	9.95069															
PABPC4_B	23.2718		HuR_3_A	60.3829		DAZAP1_B	38.4851		MATR3_B	9.95305															
PABPN1_A	23.2917		BRUNOL4_B	60.6151		HNRNPK_A	38.5889		ZC3H10_A	9.97497															
SRSF1_2_A	23.34		SRSF1_4_B	61.2046		HNRNPL_2_A	39.9348		PPRC1_B	9.9818															
SRSF1_4_B	23.4937		TIA1_1_A	62.3117		SRSF10_4_A	40.4027		PPRC1_A	10.0085															
PABPC3_A	23.5611		BRUNOL4_A	62.4632		RBM45_A	41.2904		HNRPLL_3_A	10.0269															
SRSF1_3_A	23.922		IGF2BP3_B	62.8711		RBM8A_B	41.2989		SRSF9_1_B	10.0658															
RBM42_A	23.9317		ZC3H10_A	63.0533		KHDRBS3_B	42.3049		YBX1_2_B	10.1252															
RBM5_2_B	23.9674		SRSF1_1_B	63.0548		FMR1_2_A	42.7803		RBM24_A	10.1766															
RBM42_B	24.2188		SRSF1_3_B	64.4081		TARDBP_A	42.9585		ZC3H14_B	10.1987															
SRSF10_4_B	24.3496		LIN28A_2_B	64.4565		HNRNPK_B	43.614		U2AF2_A	10.1995															
SRSF9_1_A	24.3519		TIA1_1_B	65.8018		SRSF10_4_B	44.289		RBFOX1_A	10.2006															
TARDBP_B	24.6116		SRSF1_3_A	66.1233		SRSF9_1_B	44.4667		SRSF1_4_B	10.2123															
SRSF1_3_B	24.6977		RBM5_2_B	66.299		FMR1_2_B	44.6511		YBX1_2_A	10.2327															
RBM6_B	24.8085		PTBP1_1_B	67.3222		RBM3_B	44.946		MATR3_A	10.2561															
TARDBP_A	25.085		SRSF1_1_A	67.5845		SRSF1_3_A	44.9606		FXR2_A	10.3093															
SNRPA_B	25.4423		SRSF1_2_A	68.4193		IGF2BP3_B	45.2985		SRSF10_2_B	10.3826															
SRSF1_4_A	25.6839		DAZAP1_A	68.8749		RBM45_B	45.8813		SRSF7_A	10.4336															
BRUNOL5_A	26.3712		DAZAP1_B	69.019		SRSF9_2_A	46.1897		G3BP2_A	10.4968															
RBM45_B	26.4029		FMR1_2_A	70.9086		SRSF1_2_A	46.4336		PTBP1_1_B	10.522															
MBNL1_B	26.6414		HuR_2_B	72.1849		SRSF1_4_A	46.8426		PTBP1_2_B	10.6649															
HNRNPL_2_A	26.6576		SRSF10_1_A	73.2078		SRSF1_3_B	46.8532		ANKHD1_A	10.7476															
BRUNOL5_B	27.724		HuR_5_B	73.8729		RBM5_2_B	48.2133		ZC3H10_B	10.8004															
RBM8A_B	28.1922		RBM5_1_B	74.9406		QKI_A	49.0923		SRSF10_1_A	10.9714															
PABPC4_A	28.6317		SRSF9_1_B	75.1237		HNRNPA2B1_A	49.2509		RBFOX1_B	11.138															
SRSF10_4_A	28.8958		RBM41_B	75.4369		SRSF1_2_B	49.7545		SRSF1_5_A	11.1705															
SRSF9_2_A	29.3708		HuR_5_A	77.2555		HNRNPA2B1_B	51.1627		G3BP2_B	11.386															
KHDRBS3_A	29.7079		SRSF10_2_B	77.7876		RBMS3_1_A	51.7274		RBM4_2_A	11.4675															
HNRNPK_B	29.8393		HNRNPA2B1_A	78.0676		HNRNPA1_B	52.2243		ANKHD1_B	11.6258															
KHDRBS3_B	29.9137		RBM46_B	78.6012		SRSF9_2_B	52.5335		PTBP1_1_A	11.6649															
SRSF10_2_A	30.6207		HuR_4_A	79.0573		RBMS3_1_B	52.5513		SRSF1_3_B	11.728															
RBM6_A	30.9693		SRSF10_2_A	80.7844		SRSF1_4_B	53.036		PTBP1_2_A	11.9212															
DAZAP1_B	31.1046		SNRPA_B	81.8328		SFPQ_B	53.3167		RBM4_2_B	11.9404															
ZCRB1_A	31.7867		HNRNPL_2_A	81.8644		RBM8A_A	54.2199		PCBP2_A	12.1364															
FMR1_2_A	33.2791		SRSF10_4_A	81.9794		HNRNPA1_A	55.9747		RBM4_1_B	12.1951															
SRSF9_1_B	33.8005		HuR_1_A	82.1211		DAZAP1_A	57.7392		SAMD4A_A	12.5013															
RBMS3_1_A	33.9571		HuR_2_A	84.4394		SRSF9_1_A	58.0002		RBM41_B	12.8098															
HNRNPK_A	34.307		RBM45_A	84.5187		RBM5_2_A	59.4945		RBM42_B	12.9352															
FMR1_2_B	34.4639		PTBP1_2_A	84.685		YBX1_2_A	60.1091		MBNL1_A	13.1687															
HNRNPA2B1_A	34.602		PTBP1_2_B	84.859		PABPC5_A	61.7096		RBM41_A	13.5082															
BRUNOL6_B	35.2078		RBMS1_A	85.0516		ESRP2_B	64.3366		SNRPA_A	13.8675															
KHDRBS1_1_B	35.6067		HuR_4_B	85.5982		SRSF1_1_A	64.9038		SRSF7_B	13.8859															
DAZAP1_A	36.015		FXR2_B	85.6457		SART3_B	67.2127		ENOX1_B	14.002															
RBMS1_B	36.7842		PABPC1_B	86.1699		RBM46_B	69.1143		SNRPA_B	14.0547															
RBM8A_A	37.1623		TIA1_2_A	87.2166		RBM46_A	70.0887		RBM8A_A	14.2827															
RBMS1_A	37.553		SRSF1_4_A	87.6606		PABPC1_B	71.4917		RBM8A_B	14.5864															
RBMS3_2_A	38.1615		HNRPLL_3_B	88.7262		A1CF_B	73.4271		FXR2_B	14.645															
RBMS3_2_B	38.2556		A1CF_B	89.7021		A1CF_A	77.8547		MBNL1_B	14.8447															
ZCRB1_B	38.4266		SRSF9_2_A	91.8329		SART3_A	78.4348		SAMD4A_B	15.0898															
RBM46_A	38.4484		RBM41_A	96.8667		FXR1_B	79.7385		SNRNP70_B	15.2096															
CPEB2_A	38.6352		SRSF9_1_A	97.8693		PABPN1_A	85.1046		RBM42_A	15.3266															
HNRNPL_2_B	39.5901		ZC3H14_A	103.909		PABPN1_B	85.1419		HNRNPK_B	15.4035															
FXR1_B	40.5843		PCBP2_B	108.069		KHDRBS2_B	94.8177		SRSF1_5_B	16.141															
A1CF_A	41.4905		HNRNPL_2_B	110.121		RBM3_A	96.3179		RBM6_A	16.2682															
FXR1_A	43.9743		ZCRB1_B	113.023		ZCRB1_B	98.2085		RBM6_B	16.2712															
RBMS3_1_B	45.3139		RBMS3_1_A	113.742		PABPC3_A	98.6635		RBM4_1_A	17.6247															
A1CF_B	46.4498		TIA1_2_B	116.88		ZCRB1_A	98.754		YBX1_1_A	17.659															
KHDRBS1_1_A	47.2188		ZC3H14_B	117.332		KHDRBS3_A	99.3472		ENOX1_A	18.1513															
IGF2BP3_B	48.9568		PCBP2_A	119.18		KHDRBS2_A	102.084		SNRNP70_A	18.8512															
CPEB2_B	49.9317		RBMS3_2_A	128.447		PABPC4_B	103.012		HNRNPK_A	19.3466															
IGF2BP3_A	54.122		RBMS3_2_B	133.569		PABPC4_A	106.252		SRSF10_4_A	20.2221															
RBM46_B	70.5475		RBMS1_B	142.956		KHDRBS1_1_B	107.572		YBX1_1_B	22.2127															
KHDRBS2_B	81.546		HuR_1_B	143.863		KHDRBS1_1_A	110.328		SRSF10_4_B	25.9427															
KHDRBS2_A	82.4356		RBMS3_1_B	154.552		PABPC5_B	110.459		PCBP1_1_B	28.0342															
oldkds	PABPC1_A		PCBP1_1_A	41.4818					PCBP1_1_A	41.4818															
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									


==> RBPBind_arXiv_S1_4.txt <==
%auto-ignore																									
																									
Table S1.4																									
"Experimentally-determined effective dissociation constants drawn from the  literature for set of RNAs, compared with"																									
values obtain by fitting RNAcompete data using RBPBind.																									
																									
																									
HUR																									
Kf_eff_exper	Kd_eff_fit		Logarithms																						
13.6	17.5444		1.133538908	1.24413852																					
0.12	0.277362		-0.920818754	-0.55695304																					
9.5	3.00156		0.977723605	0.477347029					0.1	0.1															
3.21	2.21083		0.506505032	0.344555349					20	20															
1.09	1.15383		0.037426498	0.062141827																					
0.35	0.518415		-0.455931956	-0.285322441																					
0.84	1.71057		-0.075720714	0.233140851																					
3.25	2.77564		0.511883361	0.443363138																					
6.82	2.38834		0.833784375	0.378096152																					
1.4	1.60568		0.146128036	0.205658998																					
2.09	0.984384		0.320146286	-0.006835454																					
0.4	0.718116		-0.397940009	-0.143805397																					
0.96	1.59761		-0.017728767	0.20347077																					
																									
																									
																									
																									
RBFOX1																									
Kf_eff_exper	Kd_eff_fit		Logarithms																						
0.41	1.7221		-0.387216143	0.236058367																					
0.5	0.717922		-0.301029996	-0.143922738				0.1	0.1																
2.4	1.87205		0.380211242	0.272317444				1000	1000																
1.525	2.83477		0.183269844	0.452517828																					
140	30.9499		2.146128036	1.49065925																					
175	1162.09		2.243038049	3.065239764																					
2.45	4.04243		0.389166084	0.606642508																					
915	43.1993		2.961421094	1.63547671																					
																									
																									
																									
																									
																									
																									
																									
U2AF2																									
Kf_eff_exper	Kd_eff_fit		Logarithms																						
1320	1441.29		3.120573931	3.158751373																					
350	615.416		2.544068044	2.789168783				100	100																
370	272.633		2.568201724	2.435578422				100000	100000																
17900	46414.7		4.252853031	4.666655548																					
7100	5522.8		3.851258349	3.742159316																					
16400	5747.61		4.214843848	3.759487292																					
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
KHDRBS3																									
Kf_eff_exper	Kd_eff_fit		Logarithms																						
16.3	14.3686	10	1.212187604	1.157414455																					
30.3	74.0533	1000	1.481442629	1.869544417				10	10																
45.2	62.6321		1.655138435	1.796796973				500	500																
14.5	39.053		1.161368002	1.591654401																					
22.3	51.211		1.348304863	1.709363256																					
400	103.159		2.602059991	2.013507124																					
400	84.0008		2.602059991	1.924283422																					
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
(Plotting lines y=x)																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									

